Accelerator Control System at KEKB and the Linac

KEKB completed all of the technical milestones, and had offered important insights into the flavor structure of elementary particles, especially the CP violation. The accelerator control system at KEKB and injector linac was initiated by a combination of scripting languages at the operation layer and EPICS at the equipment layer. During the project many features were implemented to achieve extreme performance out of the machine. Especially the online linkage to the accelerator simulation played an essential role. In order to further improve the reliability and flexibility two major concepts were additionally introduced later in the project, namely the channel access everywhere and the dual-tier controls. Based on the improved control system a concept of virtual accelerators were realized that enables the single injector linac serve as three separate injectors to KEKB HER, LER and Photon Factory, respectively. Those control technologies are indispensable for the future particle accelerators.

==> README.txt <==
Kazuro Furukawa <kazuro.furukawa@kek.jp>

Accelerator Control System at KEKB and Linac

Atsuyoshi Akiyama
Kazuro Furukawa
Eiichi Kadokura
Miho Kurashina
Katsuhiko Mikawa
Tatsuro Nakamura
Jun-ichi Odagiri
Masanori Satohand
Tsuyoshi Suwada

High Energy Accelerator Research Organization (KEK)
Oho 1-1, Tsukuba, Ibaraki, 305-0801, Japan

Kazuro Furukawa <kazuro.furukawa@kek.jp>

LaTeX source files
cont.tex
cont-fig1.eps
cont-fig2.eps
cont-fig3.eps
cont-fig4.eps

Makefile

